Expressive Power of Temporal Message Passing

Graph neural networks (GNNs) have recently been adapted to temporal settings, often employing temporal versions of the message-passing mechanism known from GNNs. We divide temporal message passing mechanisms from literature into two main types: global and local, and establish Weisfeiler-Leman characterisations for both. This allows us to formally analyse expressive power of temporal message-passing models. We show that global and local temporal message-passing mechanisms have incomparable expressive power when applied to arbitrary temporal graphs. However, the local mechanism is strictly more expressive than the global mechanism when applied to colour-persistent temporal graphs, whose node colours are initially the same in all time points. Our theoretical findings are supported by experimental evidence, underlining practical implications of our analysis.

==> layersT1.txt <==
a b
1 0.044
2 0.061
3 0.199
4 0.223
5 0.294
6 0.225
7 0.133
8 0.126

==> layersT2.txt <==
a b
1 0.040
2 0.089
3 0.235
4 0.264
5 0.302
6 0.421
7 0.430
8 0.400

